ContraBERT: Enhancing Code Pre-trained Models via Contrastive Learning

Large-scale pre-trained models such as CodeBERT, GraphCodeBERT have earned widespread attention from both academia and industry. Attributed to the superior ability in code representation, they have been further applied in multiple downstream tasks such as clone detection, code search and code translation. However, it is also observed that these state-of-the-art pre-trained models are susceptible to adversarial attacks. The performance of these pre-trained models drops significantly with simple perturbations such as renaming variable names. This weakness may be inherited by their downstream models and thereby amplified at an unprecedented scale. To this end, we propose an approach namely ContraBERT that aims to improve the robustness of pre-trained models via contrastive learning. Specifically, we design nine kinds of simple and complex data augmentation operators on the programming language (PL) and natural language (NL) data to construct different variants. Furthermore, we continue to train the existing pre-trained models by masked language modeling (MLM) and contrastive pre-training task on the original samples with their augmented variants to enhance the robustness of the model. The extensive experiments demonstrate that ContraBERT can effectively improve the robustness of the existing pre-trained models. Further study also confirms that these robustness-enhanced models provide improvements as compared to original models over four popular downstream tasks.

==> icse-rebuttal.txt <==
We appreciate reviewers for thoughtful comments. We provide the point-by-point response as follows. 

=====================Response to Reviewer #1461A=====================

Q1. Improvements (except clone detection) are minor.

A1. We conduct experiments with different seeds to avoid the effect of randomness. In addition, we believe the improvements on defect detection and code translation are obvious. For defect detection, the relative gain from CodeBERT to GraphCodeBERT is 0.77, GraphCodeBERT to ContraBERT_C is 1.32. For code translation, the relative gain from CodeBERT to GraphCodeBERT is 0.59, GraphCodeBERT to ContraBERT_G is 1.5. Compared with results obtained by GraphCodeBERT, the improvements of ContraBERT are obvious. For code search, the difficulty to learn the semantic mapping between code and query limits the improvement.

Q2. Mutation -> Data Augmentation, Semantically equivalent and close -> Simple and Complex, Defect Detection -> Vulnerability Detection.

A2. We will correct them for an accurate presentation.

Q3. Model performs better on clone detection.

A3. It is because contrastive learning utilizes InfoNCE for pre-training. InfoNCE aims to group similar samples while pushing away the dissimilars, which highly matches the requirements of clone detection since it needs to detect similar samples from distractors. 


Q4. Target language.

A4. The target language is German. 

Q5. Multiple operators.

A5. We tried to apply multiple operators to a single sample in our preliminary experiments and the performance is near to single operator. We will explore the effective way to combine multiple operators for construction.


=====================Response to Review #1461B=====================

Q1. Execution-based metrics.

A1. We follow CodeXGLUE to use the same metrics for comparison. Current datasets used in CodeXGLUE for code translation can not support execution-based metrics.

Q2. Replication package.

A2. We have organized and uploaded it to GitHub at https://anonymous.4open.science/r/ContraBERT_anonymous-E79B/

Q3. Mutations affect code generation.

A3. The mutations cannot affect the quality of generated code. The results of code completion, code refinement are presented on our website (https://sites.google.com/view/contrabert). Combing with code translation in our paper, we find ContraBERT achieves higher performance on these code generation tasks. The main reason is that although we define some mutations, they are semantically equivalent. For example, "renaming variable" replaces a variable with a new variable name for all occurrences of this variable. Hence, the generated code is semantically equivalent to original one. Based on these variants, ContraBERT produces higher performance.

Q4. Missing some CodeXGLEU tasks.

A4. There are 16 tasks in CodeXGLUE. We cannot test all since the limited computing resources. Due to the space limitation, we select four typical code-related tasks. We also conduct experiments for code summarization, code refinement and code completion. The results are supplemented on our website (https://sites.google.com/view/contrabert) and the experiments further strengthen our conclusion.  

Q5. Updating to CodeXGLUE Leaderboard.

A5. We have uploaded the results of our paper to CodeXGLUE Leaderboard.



=====================Response to Review #1461C=====================

Q1. Unclear novelty.

A1. We emphasize the difference with ContraCode [42]. 1. Robustness: ContraCode only illustrates the robustness weakness in RoBERTa. We prove this weakness exists in the widely used code pre-trained models. 2. Mutation operations: ContraCode designs augmentation operations relying on compiler infrastructures for JavaScript, which is heavy. We propose operations for code and natural language across six programming languages in CodeSearchNet. These operations are easy to implement. 3. Model architecture: ContraCode only utilizes InfoNCE to pre-train on JavaScript. We start from CodeBERT and GraphCodeBERT, then incorporate InfoNCE and MLM to pre-train on six language data. Downstream tasks: ContraCode designs three javascript-related tasks. We use four tasks (in paper) and three tasks (on our website) from CodeXGLUE, which are more comprehensive. 

Q2. SP is semantically close operator.

A2. Because the average line of statements in pre-training data is 20.75, we claim in most cases, randomly deleting one line will not seriously destroy semantics. But it is not absolute. Hence, we will modify "Semantically equivalent and close" to "Simple and Complex" (suggested by Reviewer A) for PL and NL.

Q3. Extra vocabulary set.

A3. The extra vocabulary set is built from pre-training data. We extract all function names (1.6M in total) in pre-training dataset for construction. 

Q4. Consistent variable names.

A4. "Consistent" refers to we replace a variable name and all occurrences of it with a new variable name.  

Q5. Swapping two lines.

A5. We refer to swapping two statements that have no dependency on each other in a basic block in the code such as two declaration statements appearing on two consecutive lines without other statements between them. Since this operation is in a basic block, it will not cause execution errors.

Q6. Missing implications.

A6. We believe the idea of incorporating contrastive learning to code pre-trained models will inspire following-up researchers when designing a new model architecture for code, considering using contrastive learning to improve model robustness.

For Q2-Q6, we will fix them and add more details to clarify.
